Shocks and complex chemodynamics in the metal-poor starburst galaxy CGCG 007-025 revealed through high-resolution echelle spectroscopy

We use Magellan/MIKE echelle spectroscopy to conduct an in-depth chemodynamical analysis of the most luminous star-forming region within the metal-poor starburst dwarf galaxy CGCG 007-025. Leveraging the exceptional high resolution (R$\sim$50,000) and broad wavelength coverage, we apply Bayesian inference to simultaneously model the fluxes of 30 emission lines spanning the wavelength range 3400-9200\AA. Employing a two-region ionisation model, we characterise various gas properties including electron temperature, electron density, and chemical abundances across different elements. Our direct-method inferred metallicity yields $\rm 12+\log(O/H)=7.77\pm0.03$, placing the galaxy in the metal-poor regime. Furthermore, Metal-to-Oxygen ratios such as log(S/O), log(Ne/O) or log(Ar/O) are in full agreement with the values derived for the Milky Way, consistent with expectations from stellar evolutionary models. The brightest emission lines are kinematically complex, with modelling requiring up to four distinct components. The exceptional resolution and signal-to-noise ratio of the data unveil asymmetric and wide ($\sigma_{HeII} \approx$ 35km/s) HeII$\lambda$4686 emission. The flux ratio of this nebular line, together with the absence of other high ionisation species such as [NeV]$\lambda$3426, indicates the presence of fast radiative shocks. This dataset underscores the capability of echelle spectroscopy in delivering comprehensive chemodynamical analyses of starbursts in the Local Volume.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
